GPU-accelerated Large Eddy Simulation of turbulent stratified flames with machine learning chemistry

Stratified premixed combustion, known for its capability to expand flammability limits and reduce overall-lean combustion instability, has been widely adopted to comply with increasingly stringent environmental regulations. Numerous numerical simulations with different combustion models and mesh resolutions have been conducted on laboratory-scale flames to further understand the stratified premixed combustion. However, the trade-off between the high-fidelity and low computational cost for simulating laboratory-scale flames still remains, particularly for those combustion models involving direct coupling of chemistry and flow. In the present study, a GPU-based solver is employed to solve partial differential equations and calculate the thermal and transport properties, while an artificial neural network (ANN) is introduced to replace reaction rate calculation. Particular emphasis is placed on evaluating the proposed GPU-ANN approach through the large eddy simulation of the Cambridge stratified flame. The simulation results show good agreement for the flow and flame statistics between the GPU-ANN approach and the conventional CPU-based solver with direct integration (DI). The comparison suggests that the GPU-ANN approach can achieve the same level of accuracy as the conventional CPU-DI solver. In addition, the overall speed-up factor for the GPU-ANN approach is over two orders of magnitude. This study lays the potential groundwork for fully resolved laboratory-scale flame simulations based on detailed chemistry with much more affordable computational cost.

==> README.txt <==
=================================================================== =================================================================== 
=================================================================== 

This directory contains a simple LaTeX template (PCI_LaTeX_40.tex) with appropriate definitions, environments, and commands placed in the preamble to convert the article document class into a format that mimics the format that is used by Elsevier for the Proceedings of the Combustion Institute. The sample text provides additional descriptions and instructions. 

LaTeX manuscripts submitted for the 40th International Symposium on Combustion should be formatted using this template so that the editors and reviewers can quickly and efficiently make assessments regarding figure legibility and paper length. Using this format the maximum allowed paper length is nine pages, with the main text starting at the top of page 3.

Files included in this directory are:

README.txt       - This file.
PCI_LaTeX_40.tex - LaTeX template.
PCI_LaTeX.bib    - BibTeX-formatted references.
pci.bst          - Bibliography style file.
engine.png       - Sample figure file.
rho_T.jpg        - Sample figure file.
PCI_LaTeX_40.pdf - The resulting pdf file. 

This template was originally developed by Joe Oefelein for submissions to earlier Symposia. It was modified for submissions to the 39th Symposium, then updated for submissions to the 40th Symposium, by Dan Haworth. Updates for the 40th address some issues raised by authors using the 39th template, and accommodate the new information that is required for submissions to the 40th. It has been developed using MiKTeX 23.5/TeXworks (pdfLaTeX+MakeIndex+BibTeX); see https://miktex.org. It also has been confirmed to work using Overleaf (https://www.overleaf.com). Contact Dan Haworth by email if there are any questions or problems:

Daniel C. Haworth <dch12@psu.edu>
Professor Emeritus of Mechanical Engineering
The Pennsylvania State University
University Park, PA, USA

=================================================================== =================================================================== ===================================================================

